An empirical analysis of smart contracts: platforms, applications, and design patterns

Smart contracts are computer programs that can be consistently executed by a network of mutually distrusting nodes, without the arbitration of a trusted authority. Because of their resilience to tampering, smart contracts are appealing in many scenarios, especially in those which require transfers of money to respect certain agreed rules (like in financial services and in games). Over the last few years many platforms for smart contracts have been proposed, and some of them have been actually implemented and used. We study how the notion of smart contract is interpreted in some of these platforms. Focussing on the two most widespread ones, Bitcoin and Ethereum, we quantify the usage of smart contracts in relation to their application domain. We also analyse the most common programming patterns in Ethereum, where the source code of smart contracts is available.

==> results/Coinmarketcap.csv <==
2013-05-01,7
2013-06-01,15
2013-07-01,26
2013-08-01,46
2013-09-01,45
2013-10-01,36
2013-11-01,32
2013-12-01,36
2014-01-01,66
2014-02-01,77
2014-03-01,121
2014-04-01,207
2014-05-01,237
2014-06-01,279
2014-07-01,336
2014-08-01,368
2014-09-01,438
2014-10-01,464
2014-11-01,504
2014-12-01,529
2015-01-01,506
2015-02-01,494
2015-03-01,510
2015-04-01,523
2015-05-01,545
2015-06-01,552
2015-07-01,544
2015-08-01,552
2015-09-01,556
2015-10-01,586
2015-11-01,559
2015-12-01,539
2016-01-01,562
2016-02-01,503
2016-03-01,498
2016-04-01,532
2016-05-01,565
2016-06-01,604
2016-07-01,564
2016-08-01,578
2016-09-01,612
2016-10-01,637
2016-11-01,639
2016-12-01,602
2017-01-01,617

==> results/Github.csv <==
2012-01-01,1,0
2012-02-01,1,0
2012-03-01,0,0
2012-04-01,3,0
2012-05-01,2,1
2012-06-01,1,0
2012-07-01,0,0
2012-08-01,1,0
2012-09-01,0,0
2012-10-01,2,0
2012-11-01,1,0
2012-12-01,5,1
2013-01-01,3,0
2013-02-01,2,0
2013-03-01,5,0
2013-04-01,10,1
2013-05-01,4,0
2013-06-01,4,0
2013-07-01,4,0
2013-08-01,4,0
2013-09-01,5,0
2013-10-01,8,0
2013-11-01,9,0
2013-12-01,14,0
2014-01-01,19,0
2014-02-01,27,1
2014-03-01,20,1
2014-04-01,23,4
2014-05-01,18,1
2014-06-01,23,0
2014-07-01,19,2
2014-08-01,23,3
2014-09-01,19,1
2014-10-01,31,7
2014-11-01,23,0
2014-12-01,35,5
2015-01-01,52,1
2015-02-01,30,1
2015-03-01,37,5
2015-04-01,41,2
2015-05-01,34,6
2015-06-01,57,2
2015-07-01,47,3
2015-08-01,53,8
2015-09-01,35,5
2015-10-01,58,7
2015-11-01,71,7
2015-12-01,53,13
2016-01-01,82,10
2016-02-01,88,14
2016-03-01,97,19
2016-04-01,128,28
2016-05-01,110,32
2016-06-01,155,31
2016-07-01,130,32
2016-08-01,165,42
2016-09-01,168,37
2016-10-01,200,39
2016-11-01,241,38
2016-12-01,209,35
